Limits on the Electromagnetic Counterpart to S190814bv

We derive limits on any electromagnetic counterpart to the compact binary merger S190814bv, whose parameters are consistent with the merger of a black hole and a neutron star. We present observations with the new wide-field optical imager DDOTI and also consider Swift/BAT observations reported by Palmer et al. (2019). We show that Swift/BAT would have detected a counterpart with similar properties to a typical on-axis short GRB at the 98 per cent confidence level, whereas our DDOTI observations only rule out such a counterpart at the 27 per cent confidence level. Neither have sufficient sensitivity to rule out an off-axis counterpart like GW 170817. We compare the efficiency of Swift/BAT and DDOTI for future observations, and show that DDOTI is likely to be about twice as efficient as Swift/BAT for off-axis events up to about 100 Mpc.

==> P_det.txt <==
1	1	0.794	0.794
10	1	0.676	0.676
25	1	0.500	0.500
50	1	0.485	0.500
100	1	0.368	0.485
150	1	0.324	0.426
200	1	0.235	0.368
250	1	0.221	0.338
267	0.970	0.221	0.338
300	0.970	0.191	0.324
400	0.970	0.176	0.265
500	0.970	0.132	0.221
600	0.970	0.088	0.206
700	0.970	0.029	0.176
800	0.970	0.015	0.176
900	0.939	0.015	0.176
1000	0.900	0.015	0.132
